Newton's method for nonlinear mappings into vector bundles

We consider Newton's method for finding zeros of mappings from a manifold $\mathcal X$ into a vector bundle $\mathcal E$. In this setting a connection on $\mathcal E$ is required to render the Newton equation well defined, and a retraction on $\mathcal X$ is needed to compute a Newton update. We discuss local convergence in terms of suitable differentiability concepts, using a Banach space variant of a Riemannian distance. We also carry over an affine covariant damping strategy to our setting. Finally, we will illustrate our results by applying them to generalized non-symmetric eigenvalue problems and providing a numerical example.

==> data/norm_newton_direction_eigenvalues.csv <==
0.030334154471917132
0.04584575665221829
0.07256605631828007
0.11527569363280006
0.18636283619416522
0.2016773142264328
0.13365608676399385
0.07245437100851083
0.020105591764158527
0.0011635850771254288
2.9272200581436464e-6
1.5035517613474046e-11
1.122567608459879e-14


==> data/stepsize_eigenvalues.csv <==
0.37740760096188225
0.28319462151869373
0.3337486861617256
0.42439231117782694
0.5774385093301567
0.8714968527635206
1.0
1.0
1.0
1.0
1.0
1.0
1.0

